Learning by stochastic serializations

Complex structures are typical in machine learning. Tailoring learning algorithms for every structure requires an effort that may be saved by defining a generic learning procedure adaptive to any complex structure. In this paper, we propose to map any complex structure onto a generic form, called serialization, over which we can apply any sequence-based density estimator. We then show how to transfer the learned density back onto the space of original structures. To expose the learning procedure to the structural particularities of the original structures, we take care that the serializations reflect accurately the structures' properties. Enumerating all serializations is infeasible. We propose an effective way to sample representative serializations from the complete set of serializations which preserves the statistics of the complete set. Our method is competitive or better than state of the art learning algorithms that have been specifically designed for given structures. In addition, since the serialization involves sampling from a combinatorial process it provides considerable protection from overfitting, which we clearly demonstrate on a number of experiments.

==> out.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.19 (TeX Live 2019/dev/Debian) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2018-12-01>
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2018/09/03 v1.4i Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo)) (./neurips_2019.sty
(/usr/share/texlive/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/share/texlive/texmf-dist/tex/latex/geometry/geometry.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ifpdf.sty)
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ifvtex.sty)
(/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(./algorithm.sty
Document Style `algorithm' - floating environment
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty)
(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/share/texlive/texmf-dist/tex/latex/caption/subcaption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))
(./notes.sty (/usr/share/texlive/texmf-dist/tex/latex/graphics/color.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg)))
(/usr/share/texlive/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3-code.tex)
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/l3pdfmode.def))
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/xparse/xparse.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty)
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/l3keys2e/l3keys2e.sty)
(/usr/share/texlive/texmf-dist/tex/latex/translator/translator.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.de
f)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.
tex)) (/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonomet
ric.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerari
thmetics.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.
code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformation
s.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.tex))
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65
.sty)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18
.sty)) (/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarytopaths.code.tex))) (./widetext.sty
(/usr/share/texlive/texmf-dist/tex/latex/sttools/flushend.sty
(/usr/share/texlive/texmf-dist/tex/latex/etoolbox/etoolbox.sty))
(/usr/share/texlive/texmf-dist/tex/latex/sttools/cuted.sty))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarypositioning.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibraryfit.code.tex)
(/usr/share/texlive/texmf-dist/tex/latex/jknapltx/mathbbol.sty)
(/usr/share/texlive/texmf-dist/tex/latex/bbm-macros/bbm.sty)
(/usr/share/texlive/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.sty
(/usr/share/texlive/texmf-dist/tex/latex/microtype/microtype-pdftex.def)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.cfg))
No file main.aux.
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
*geometry* verbose mode - [ preamble ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes: 
* h-part:(L,W,R)=(92.14519pt, 430.00462pt, 92.14519pt)
* v-part:(T,H,B)=(95.39737pt, 556.47656pt, 143.09605pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=430.00462pt
* \textheight=556.47656pt
* \oddsidemargin=19.8752pt
* \evensidemargin=19.8752pt
* \topmargin=-13.87262pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

*geometry* verbose mode - [ newgeometry ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes: 
* h-part:(L,W,R)=(108.405pt, 397.48499pt, 108.40501pt)
* v-part:(T,H,B)=(72.26999pt, 650.43pt, 72.27pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=397.48499pt
* \textheight=650.43pt
* \oddsidemargin=36.13501pt
* \evensidemargin=36.13501pt
* \topmargin=-37.0pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

(/usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
(./main.out) (./main.out)
(/usr/share/texlive/texmf-dist/tex/latex/base/ts1enc.dfu)
(/usr/share/texlive/texmf-dist/tex/latex/translator/translator-basic-dictionary
-English.dict)
(/usr/share/texlive/texmf-dist/tex/latex/siunitx/siunitx-abbreviations.cfg)
ABD: EveryShipout initializing macros
(/usr/share/texlive/texmf-dist/tex/latex/microtype/mt-ptm.cfg)

Package microtype Warning: \nonfrenchspacing is active. Adjustment of
(microtype)                interword spacing will disable it. You might want
(microtype)                to add `\microtypecontext{spacing=nonfrench}'
(microtype)                to your preamble.

(/usr/share/texlive/texmf-dist/tex/latex/microtype/mt-cmr.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/mt-msa.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/mt-msb.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/bbold/Ubbold.fd)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/omsptm.fd)

Package hyperref Warning: Ignoring empty anchor on input line 135.

(./introduction.tex

Package natbib Warning: Citation `lavrac2001relational' on page 1 undefined on 
input line 5.

) [1{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}] (./related_work.tex

Package natbib Warning: Citation `PixelRNN' on page 2 undefined on input line 7
.


Package natbib Warning: Citation `GAN' on page 2 undefined on input line 7.


Package natbib Warning: Citation `GeneratifVAE' on page 2 undefined on input li
ne 7.


Package natbib Warning: Citation `VAERezende' on page 2 undefined on input line
 7.


Package natbib Warning: Citation `VAEKingmaW13' on page 2 undefined on input li
ne 7.


Package natbib Warning: Citation `WaveNet' on page 2 undefined on input line 8.



Package natbib Warning: Citation `GravesSequence' on page 2 undefined on input 
line 8.


Package natbib Warning: Citation `Seq2SeqSutskeverVL14' on page 2 undefined on 
input line 8.


Package natbib Warning: Citation `moleculeDuvenaud' on page 2 undefined on inpu
t line 9.


Package natbib Warning: Citation `SetVinyalsBK15' on page 2 undefined on input 
line 11.


Package natbib Warning: Citation `Deep_Sets' on page 2 undefined on input line 
11.


Package natbib Warning: Citation `alvarez-melis_tree-structured_2016' on page 2
 undefined on input line 11.


Package natbib Warning: Citation `TreeZhangLL16' on page 2 undefined on input l
ine 11.


Package natbib Warning: Citation `TreeDongL16' on page 2 undefined on input lin
e 11.


Package natbib Warning: Citation `TreeLiuXGGLW11' on page 2 undefined on input 
line 11.


Package natbib Warning: Citation `TreeZhouLCXLCH17' on page 2 undefined on inpu
t line 11.


Package natbib Warning: Citation `RedOlivaDPXS17' on page 2 undefined on input 
line 12.


Package natbib Warning: Citation `NadeUriaCGML16' on page 2 undefined on input 
line 12.


Package natbib Warning: Citation `SetVinyalsBK15' on page 2 undefined on input 
line 14.


Package natbib Warning: Citation `Deep_Sets' on page 2 undefined on input line 
14.


Package natbib Warning: Citation `kusner_grammar_2017' on page 2 undefined on i
nput line 27.


Package natbib Warning: Citation `battaglia_relational_2018' on page 2 undefine
d on input line 35.


Package natbib Warning: Citation `gilmer_neural_2017' on page 2 undefined on in
put line 35.

) (./problem.tex) (./new_space.tex [2]

LaTeX Warning: Reference `ProbStructure' on page 3 undefined on input line 57.


LaTeX Warning: Reference `Manifold' on page 3 undefined on input line 60.


LaTeX Warning: Reference `ProbStructure' on page 3 undefined on input line 60.


LaTeX Warning: Reference `Regularizer' on page 3 undefined on input line 63.

) (./mapping_without.tex

LaTeX Warning: Reference `SetShema' on page 3 undefined on input line 30.

[3]

LaTeX Warning: Reference `defProb' on page 4 undefined on input line 72.


LaTeX Warning: Reference `FracProb' on page 4 undefined on input line 105.

) (./probabilistic_structure.tex

LaTeX Warning: Reference `equivalence' on page 4 undefined on input line 19.

[4]

LaTeX Warning: Reference `Transition' on page 5 undefined on input line 38.


LaTeX Warning: Reference `Prob:state' on page 5 undefined on input line 38.


LaTeX Warning: Reference `equivalence' on page 5 undefined on input line 38.


LaTeX Warning: Reference `alg:Sampling' on page 5 undefined on input line 56.


LaTeX Warning: Reference `alg:Sampling' on page 5 undefined on input line 67.


LaTeX Warning: Reference `Transition' on page 5 undefined on input line 68.

) (./learner.tex

LaTeX Warning: Reference `equivalencestate' on page 5 undefined on input line 1
5.

[5]

LaTeX Warning: Reference `FracProb' on page 6 undefined on input line 55.


LaTeX Warning: Reference `normalizer' on page 6 undefined on input line 55.


LaTeX Warning: Reference `alg:Sampling' on page 6 undefined on input line 57.


LaTeX Warning: Reference `alg:Sampling' on page 6 undefined on input line 69.

) (./cleanexperiments.tex (./PointCloud-short.tex

Package natbib Warning: Citation `song_3d_2015' on page 6 undefined on input li
ne 7.


LaTeX Warning: Reference `tab:PointCloudResult' on page 6 undefined on input li
ne 29.


Package natbib Warning: Citation `kanezaki_rotationnet:_2018' on page 6 undefin
ed on input line 36.


LaTeX Warning: Reference `Long-Set' on page 6 undefined on input line 41.

[6]) (./Tree-short.tex

Package natbib Warning: Citation `alvarez-melis_tree-structured_2016' on page 7
 undefined on input line 17.


LaTeX Warning: Reference `sec:tree' on page 7 undefined on input line 20.


LaTeX Warning: Reference `TreeSynth' on page 7 undefined on input line 21.


Package natbib Warning: Citation `DBLP:journals/ijon/GallicchioM13' on page 7 u
ndefined on input line 26.


LaTeX Warning: Reference `sec:tree' on page 7 undefined on input line 29.

) (./Molecule-short.tex

Package natbib Warning: Citation `weininger_smiles_2002' on page 7 undefined on
 input line 5.


Package natbib Warning: Citation `Ramsundar-et-al-2019' on page 7 undefined on 
input line 7.


Package natbib Warning: Citation `brown_guacamol:_2018' on page 7 undefined on 
input line 9.


LaTeX Warning: Reference `result:QM9' on page 7 undefined on input line 13.


LaTeX Warning: Reference `sec:graph' on page 7 undefined on input line 18.


Overfull \hbox (8.80399pt too wide) in paragraph at lines 53--66
 [][] 
) (./DynamicalSystem-short.tex

LaTeX Warning: Reference `tab:gaitDataUnSupervisedExpLikelihood-short-tab:GaitS
upervisedLikelihood-short' on page 7 undefined on input line 18.


LaTeX Warning: Reference `tab:simulatedDataSupervisedExpLikelihood' on page 7 u
ndefined on input line 20.


LaTeX Warning: Reference `sec:dynamical-system' on page 7 undefined on input li
ne 24.

[7]) (./Overfitting.tex

LaTeX Warning: Reference `fig:overfittingAll' on page 8 undefined on input line
 4.

)) (./conclusion.tex) (./main.bbl [8 <./figure/PointCloudLearning_10Big.pdf> <.
/Gnuplot/Tree/Artificial_No_Val.pdf

pdfTeX warning: pdflatex (file ./Gnuplot/Tree/Artificial_No_Val.pdf): PDF inclu
sion: multiple pdfs with page group included in a single page
> <./figure/LearningCurveMuBig.pdf

pdfTeX warning: pdflatex (file ./figure/LearningCurveMuBig.pdf): PDF inclusion:
 multiple pdfs with page group included in a single page
> <./Gnuplot/like_comp/GaitBig.pdf

pdfTeX warning: pdflatex (file ./Gnuplot/like_comp/GaitBig.pdf): PDF inclusion:
 multiple pdfs with page group included in a single page
>] [9] [10]) [11] (./appendix.tex

LaTeX Warning: Reference `ProbStructure' on page 12 undefined on input line 3.


LaTeX Warning: Reference `alg:Sampling' on page 12 undefined on input line 15.


LaTeX Warning: Reference `alg:UtilsFunction' on page 12 undefined on input line
 15.

(./Set.tex

Package natbib Warning: Citation `song_3d_2015' on page 12 undefined on input l
ine 5.

[12]

Package natbib Warning: Citation `cho_learning_2014' on page 13 undefined on in
put line 28.


Package natbib Warning: Citation `DBLP:journals/corr/KingmaB14' on page 13 unde
fined on input line 30.


Package natbib Warning: Citation `bengio_curriculum_nodate' on page 13 undefine
d on input line 31.


LaTeX Warning: Reference `tab:PointCloudResult' on page 13 undefined on input l
ine 32.


LaTeX Warning: Reference `fig:pointcloudlearning_10pointcloudlearning_40' on pa
ge 13 undefined on input line 34.

) (./Tree.tex

Package natbib Warning: Citation `alvarez-melis_tree-structured_2016' on page 1
3 undefined on input line 49.


Package natbib Warning: Citation `DBLP:journals/ijon/GallicchioM13' on page 13 
undefined on input line 56.

[13 <./figure/PointCloudLearning_10.pdf> <./figure/PointCloudLearning_40.pdf

pdfTeX warning: pdflatex (file ./figure/PointCloudLearning_40.pdf): PDF inclusi
on: multiple pdfs with page group included in a single page
>]

Package natbib Warning: Citation `alvarez-melis_tree-structured_2016' on page 1
4 undefined on input line 113.


LaTeX Warning: Reference `sec:dynamical-system' on page 14 undefined on input l
ine 120.


Underfull \vbox (badness 1205) has occurred while \output is active [14]

LaTeX Warning: Reference `TreeSynth' on page 15 undefined on input line 130.


Overfull \hbox (15.91203pt too wide) in paragraph at lines 137--145
[][] 

Package natbib Warning: Citation `DBLP:journals/ijon/GallicchioM13' on page 15 
undefined on input line 150.


LaTeX Warning: Reference `TreeReg' on page 15 undefined on input line 155.


LaTeX Warning: Reference `fig:trees-lossevolution' on page 15 undefined on inpu
t line 160.

) (./Graph.tex

Package natbib Warning: Citation `Ramsundar-et-al-2019' on page 15 undefined on
 input line 4.


Package natbib Warning: Citation `brown_guacamol:_2018' on page 15 undefined on
 input line 5.


Package natbib Warning: Citation `weininger_smiles_2002' on page 15 undefined o
n input line 14.


Package natbib Warning: Citation `rdkit' on page 15 undefined on input line 15.



Package natbib Warning: Citation `cho_learning_2014' on page 15 undefined on in
put line 18.


Package natbib Warning: Citation `DBLP:journals/corr/KingmaB14' on page 15 unde
fined on input line 20.

[15]

Package natbib Warning: Citation `Ramsundar-et-al-2019' on page 16 undefined on
 input line 24.


LaTeX Warning: Reference `result:QM9-Full-1' on page 16 undefined on input line
 25.


LaTeX Warning: Reference `result:QM9-Full-2' on page 16 undefined on input line
 25.


Package natbib Warning: Citation `Ramsundar-et-al-2019' on page 16 undefined on
 input line 31.


LaTeX Warning: Reference `result:Guacamole-app' on page 16 undefined on input l
ine 43.


LaTeX Warning: Reference `fig:MoleculeMuLearning' on page 16 undefined on input
 line 52.

[16 <./Gnuplot/Tree/Artificial.pdf> <./Gnuplot/Tree/alkane_unordered.pdf

pdfTeX warning: pdflatex (file ./Gnuplot/Tree/alkane_unordered.pdf): PDF inclus
ion: multiple pdfs with page group included in a single page
> <./Gnuplot/Tree/alkane_ordered.pdf

pdfTeX warning: pdflatex (file ./Gnuplot/Tree/alkane_ordered.pdf): PDF inclusio
n: multiple pdfs with page group included in a single page
>]) (./DynamicalSystem.tex [17]

Package natbib Warning: Citation `LSTM' on page 18 undefined on input line 67.


Package natbib Warning: Citation `NIPS2014_5346' on page 18 undefined on input 
line 75.


Package natbib Warning: Citation `DBLP:journals/corr/KingmaB14' on page 18 unde
fined on input line 95.


Underfull \vbox (badness 10000) has occurred while \output is active [18]

LaTeX Warning: Reference `fig:simulatedDataSupervisedExpLikelihoodEvolutionAndg
aitOverfitting' on page 19 undefined on input line 148.


LaTeX Warning: Reference `tab:simulatedDataSupervisedExpLikelihood' on page 19 
undefined on input line 155.


LaTeX Warning: Reference `fig:simulatedDataPredictedY' on page 19 undefined on 
input line 161.

[19]

LaTeX Warning: Reference `tab:gaitDataUnSupervisedExpLikelihood' on page 20 und
efined on input line 213.


LaTeX Warning: Reference `fig:GaitSamplesStructRNNAndGaitSamplesRNNAndRealGaits
' on page 20 undefined on input line 216.


LaTeX Warning: Reference `fig:simulatedDataSupervisedExpLikelihoodEvolutionAndg
aitOverfitting' on page 20 undefined on input line 249.


LaTeX Warning: Reference `fig:GaitCycleVarianceInputPermuationAndGaitCycleVaria
nceInputPermuationAndBaseline' on page 20 undefined on input line 296.


LaTeX Warning: Reference `fig:GaitCycleVarianceInputPermuationAndGaitCycleVaria
nceInputPermuationAndBaseline' on page 20 undefined on input line 299.

))

Package natbib Warning: There were undefined citations.

[20] [21 <./figure/Sample_Dyn_System_x.pdf> <./figure/Sample_Dyn_System_y.pdf> 
<./figure/Sample_Dyn_System_z.pdf> <./figure/Sample_L_Ankle.pdf> <./figure/Samp
le_L_Ankle_Rnn.pdf> <./figure/True_L_Ankle.pdf> <./figure/LearningCurveMu.pdf

pdfTeX warning: pdflatex (file ./figure/LearningCurveMu.pdf): PDF inclusion: mu
ltiple pdfs with page group included in a single page
> <./figure/LearningCurveHomo.pdf

pdfTeX warning: pdflatex (file ./figure/LearningCurveHomo.pdf): PDF inclusion: 
multiple pdfs with page group included in a single page
> <./figure/Likelihood.pdf

pdfTeX warning: pdflatex (file ./figure/Likelihood.pdf): PDF inclusion: multipl
e pdfs with page group included in a single page
> <./Gnuplot/Likelihood_Plot/Artificial.pdf

pdfTeX warning: pdflatex (file ./Gnuplot/Likelihood_Plot/Artificial.pdf): PDF i
nclusion: multiple pdfs with page group included in a single page
> <./Gnuplot/like_comp/Gait.pdf

pdfTeX warning: pdflatex (file ./Gnuplot/like_comp/Gait.pdf): PDF inclusion: mu
ltiple pdfs with page group included in a single page
>] [22 <./figure/mult_state.pdf> <./figure/Supervised_Gait_Sample.pdf>]
(./main.aux

Package natbib Warning: Citation(s) may have changed.
(natbib)                Rerun to get citations correct.


! Package natbib Error: Bibliography not compatible with author-year citations.

(natbib)                Press <return> to continue in numerical citation style.


See the natbib package documentation for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.176 ...and\NAT@force@numbers{}\NAT@force@numbers
                                                  
? )

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 ){/usr/share/texlive/texmf-dist/fonts/enc/dvips/base/8r.enc}</usr/share/texliv
e/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb></usr/share/texlive/texm
f-dist/fonts/type1/public/amsfonts/cm/cmbx6.pfb></usr/share/texlive/texmf-dist/
fonts/type1/public/amsfonts/cm/cmbx7.pfb></usr/share/texlive/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmex10.pfb></usr/share/texlive/texmf-dist/fonts/type1/p
ublic/amsfonts/cmextra/cmex7.pfb></usr/share/texlive/texmf-dist/fonts/type1/pub
lic/amsfonts/cm/cmmi10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/am
sfonts/cm/cmmi5.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/
cm/cmmi6.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi
7.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb><
/usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmib10.pfb></usr/
share/texlive/texmf-dist/fonts/type1/public/amsfonts/cmextra/cmmib7.pfb></usr/s
hare/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/share/te
xlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr5.pfb></usr/share/texlive/te
xmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb></usr/share/texlive/texmf-dist
/fonts/type1/public/amsfonts/cm/cmr7.pfb></usr/share/texlive/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmr9.pfb></usr/share/texlive/texmf-dist/fonts/type1/pub
lic/amsfonts/cm/cmss10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/am
sfonts/cm/cmsy10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts
/cm/cmsy5.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cms
y6.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb>
</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy9.pfb></usr/s
hare/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmtt10.pfb></usr/share/t
exlive/texmf-dist/fonts/type1/public/amsfonts/symbols/msam10.pfb></usr/share/te
xlive/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb></usr/share/tex
live/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm7.pfb></usr/share/texmf
/fonts/type1/public/tex-gyre/qhvr.pfb></usr/share/texlive/texmf-dist/fonts/type
1/urw/times/utmb8a.pfb></usr/share/texlive/texmf-dist/fonts/type1/urw/times/utm
r8a.pfb></usr/share/texlive/texmf-dist/fonts/type1/urw/times/utmri8a.pfb>
Output written on main.pdf (22 pages, 3491269 bytes).
Transcript written on main.log.

